The GAPS Programme at TNG. LIX. A characterisation study of the $\sim$300 Myr old multi-planetary system orbiting the star BD+40 2790 (TOI-2076)

We collected more than 300 high-resolution spectra of the 300 Myr old star BD+40 2790 (TOI-2076) over ~3 years. This star hosts three transiting planets discovered by TESS, with orbital periods ~10, 21, and 35 days. BD+40 2790 shows an activity-induced scatter larger than 30 m/s in the radial velocities. We employed different methods to measure the stellar radial velocities and several models to filter out the dominant stellar activity signal, in order to bring to light the planet-induced signals which are expected to have semi-amplitudes one order of magnitude lower. We evaluated the mass loss rate of the planetary atmospheres using photoionization hydrodynamic modeling. The dynamical analysis confirms that the three sub-Neptune-sized companions (our radius measurements are $R_b$=2.54$\pm$0.04, $R_c$=3.35$\pm$0.05, and $R_d$=3.29$\pm$0.06 $R_{\rm Earth}$) have masses in the planetary regime. We derive 3$\sigma$ upper limits below or close to the mass of Neptune for all the planets: 11--12, 12--13.5, and 14--19 $M_{\rm Earth}$ for planet $b$, $c$, and $d$ respectively. In the case of planet $d$, we found promising clues that the mass could be between ~7 and 8 $M_{\rm Earth}$, with a significance level between 2.3--2.5$\sigma$ (at best). This result must be further investigated using other analysis methods or using high-precision near-IR spectrographs to collect new radial velocities, which could be less affected by stellar activity. Atmospheric photo-evaporation simulations predict that BD+40~2790 b is currently losing its H-He gaseous envelope, which will be completely lost at an age within 0.5--3 Gyr if its current mass is lower than 12 $M_{\rm Earth}$. BD+40 2790 c could have a lower bulk density than $b$, and it could retain its atmosphere up to an age of 5 Gyr. For the outermost planet $d$, we predict almost negligible evolution of its mass and radius induced by photo-evaporation.

==> YO43.b.tr6.dat <==
       2665.27517110           0.99718336           0.00008514 
       2665.27655999           0.99821438           0.00008514 
       2665.27794889           0.99771592           0.00008514 
       2665.27933779           0.99799292           0.00008514 
       2665.28072668           0.99833346           0.00008514 
       2665.28211558           0.99799188           0.00008514 
       2665.28350447           0.99846742           0.00008514 
       2665.28489337           0.99781953           0.00008514 
       2665.28628226           0.99781250           0.00008514 
       2665.28767116           0.99804546           0.00008514 
       2665.28906006           0.99808052           0.00008514 
       2665.29044895           0.99731693           0.00008514 
       2665.29183785           0.99833119           0.00008514 
       2665.29322675           0.99779417           0.00008514 
       2665.29461564           0.99835565           0.00008514 
       2665.29600454           0.99806798           0.00008514 
       2665.29739343           0.99812638           0.00008514 
       2665.29878233           0.99790182           0.00008514 
       2665.30017123           0.99799554           0.00008514 
       2665.30156012           0.99811323           0.00008514 
       2665.30294902           0.99745503           0.00008514 
       2665.30433791           0.99766905           0.00008514 
       2665.30572681           0.99768211           0.00008514 
       2665.30711571           0.99860998           0.00008514 
       2665.30850460           0.99807066           0.00008514 
       2665.30989350           0.99789305           0.00008514 
       2665.31128239           0.99835570           0.00008514 
       2665.31267129           0.99817315           0.00008514 
       2665.31406019           0.99817723           0.00008514 
       2665.31544908           0.99738128           0.00008514 
       2665.31683798           0.99799862           0.00008514 
       2665.31822687           0.99835041           0.00008514 
       2665.31961577           0.99758807           0.00008514 
       2665.32100467           0.99869563           0.00008514 
       2665.32239356           0.99827102           0.00008514 
       2665.32378246           0.99751462           0.00008514 
       2665.32517135           0.99802358           0.00008514 
       2665.32656025           0.99825856           0.00008514 
       2665.32794914           0.99735762           0.00008514 
       2665.32933804           0.99800899           0.00008514 
       2665.33072694           0.99758234           0.00008514 
       2665.33211583           0.99729700           0.00008514 
       2665.33350473           0.99781510           0.00008514 
       2665.33489362           0.99719911           0.00008514 
       2665.33628252           0.99699681           0.00008514 
       2665.33767142           0.99787899           0.00008514 
       2665.33906031           0.99803242           0.00008514 
       2665.34044921           0.99794311           0.00008514 
       2665.34183810           0.99842758           0.00008514 
       2665.34322700           0.99868808           0.00008514 
       2665.34461590           0.99777930           0.00008514 
       2665.34600479           0.99728128           0.00008514 
       2665.34739369           0.99858174           0.00008514 
       2665.34878258           0.99883630           0.00008514 
       2665.35017148           0.99787703           0.00008514 
       2665.35156037           0.99759003           0.00008514 
       2665.35294927           0.99851536           0.00008514 
       2665.35433817           0.99819894           0.00008514 
       2665.35572706           0.99858817           0.00008514 
       2665.35711596           0.99795860           0.00008514 
       2665.35850485           0.99888856           0.00008514 
       2665.35989375           0.99776713           0.00008514 
       2665.36128264           0.99754548           0.00008514 
       2665.36267154           0.99814422           0.00008514 
       2665.36406044           0.99808575           0.00008514 
       2665.36544933           0.99836203           0.00008514 
       2665.36683823           0.99737275           0.00008514 
       2665.36822712           0.99758438           0.00008514 
       2665.36961602           0.99767771           0.00008514 
       2665.37100492           0.99879713           0.00008514 
       2665.37239381           0.99871367           0.00008514 
       2665.37378271           0.99863709           0.00008514 
       2665.37517160           0.99905767           0.00008514 
       2665.37656050           0.99853870           0.00008514 
       2665.37794939           0.99962782           0.00008514 
       2665.37933829           0.99888338           0.00008514 
       2665.38072719           0.99870007           0.00008514 
       2665.38211608           0.99920347           0.00008514 
       2665.38350498           0.99916069           0.00008514 
       2665.38489387           0.99913856           0.00008514 
       2665.38628277           0.99870654           0.00008514 
       2665.38767166           0.99954222           0.00008514 
       2665.38906056           0.99813781           0.00008514 
       2665.39044945           0.99787992           0.00008514 
       2665.39183835           0.99919573           0.00008514 
       2665.39322725           0.99877571           0.00008514 
       2665.39461614           0.99916985           0.00008514 
       2665.39600504           0.99828370           0.00008514 
       2665.39739393           0.99958694           0.00008514 
       2665.39878283           0.99902826           0.00008514 
       2665.40017172           0.99870670           0.00008514 
       2665.40156062           0.99860080           0.00008514 
       2665.40294951           0.99952281           0.00008514 
       2665.40433841           0.99871499           0.00008514 
       2665.40572731           0.99946160           0.00008514 
       2665.40711620           0.99950879           0.00008514 
       2665.40850510           0.99936934           0.00008514 
       2665.40989399           0.99952930           0.00008514 
       2665.41128289           0.99997938           0.00008514 
       2665.41267178           0.99887492           0.00008514 
       2665.41406068           1.00061386           0.00008514 
       2665.41544958           1.00082867           0.00008514 
       2665.41683847           0.99939605           0.00008514 
       2665.41822737           0.99945857           0.00008514 
       2665.41961626           0.99904012           0.00008514 
       2665.42100516           1.00053174           0.00008514 
       2665.42239405           1.00007580           0.00008514 
       2665.42378295           0.99935893           0.00008514 
       2665.42517184           1.00101140           0.00008514 
       2665.42656074           1.00035941           0.00008514 
       2665.42794964           0.99985184           0.00008514 
       2665.42933853           0.99981129           0.00008514 
       2665.43072743           1.00032075           0.00008514 
       2665.43211632           1.00023212           0.00008514 
       2665.43350522           0.99964880           0.00008514 
       2665.43489411           0.99998981           0.00008514 
       2665.43628301           1.00111296           0.00008514 
       2665.43767190           0.99928185           0.00008514 
       2665.43906080           0.99983086           0.00008514 
       2665.44044969           1.00034769           0.00008514 
       2665.44183859           0.99960363           0.00008514 
       2665.44322749           1.00050465           0.00008514 
       2665.44461638           1.00091401           0.00008514 
       2665.44600528           0.99911222           0.00008514 
       2665.44739417           0.99995982           0.00008514 
       2665.44878307           0.99947412           0.00008514 
       2665.45017196           1.00068486           0.00008514 
       2665.45156086           0.99966192           0.00008514 
       2665.45294975           0.99995382           0.00008514 
       2665.45433865           1.00048117           0.00008514 
       2665.45572755           1.00033133           0.00008514 
       2665.45711644           1.00043641           0.00008514 
       2665.45850534           1.00055883           0.00008514 
       2665.45989423           0.99961991           0.00008514 
       2665.46128313           0.99997898           0.00008514 
       2665.46267202           0.99993089           0.00008514 
       2665.46406092           0.99973913           0.00008514 
       2665.46544981           1.00082606           0.00008514 
       2665.46683871           0.99950716           0.00008514 
       2665.46822760           0.99974154           0.00008514 
       2665.46961650           1.00022468           0.00008514 
       2665.47100540           1.00101749           0.00008514 
       2665.47239429           0.99889336           0.00008514 
       2665.47378319           1.00002071           0.00008514 
       2665.47517208           1.00051967           0.00008514 
       2665.47656098           1.00129729           0.00008514 
       2665.47794987           0.99915035           0.00008514 
       2665.47933877           1.00044399           0.00008514 
       2665.48072766           0.99990345           0.00008514 
       2665.48211656           1.00032862           0.00008514 
       2665.48350545           1.00108281           0.00008514 
       2665.48489435           1.00036606           0.00008514 
       2665.48628325           1.00178456           0.00008514 
       2665.48767214           0.99953446           0.00008514 
       2665.48906104           1.00056540           0.00008514 
       2665.49044993           1.00013738           0.00008514 
       2665.49183883           0.99930078           0.00008514 
       2665.49322772           0.99984495           0.00008514 
       2665.49461662           0.99979319           0.00008514 
       2665.49600551           0.99962702           0.00008514 
       2665.49739441           0.99992491           0.00008514 
       2665.49878330           1.00038753           0.00008514 
       2665.50017220           1.00008527           0.00008514 
       2665.50156110           1.00025871           0.00008514 
       2665.50294999           1.00002459           0.00008514 
       2665.50433889           1.00082528           0.00008514 
       2665.50572778           0.99969260           0.00008514 
       2665.50711668           0.99969953           0.00008514 
       2665.50850557           0.99994176           0.00008514 
       2665.50989447           1.00038633           0.00008514 
       2665.51128336           0.99989330           0.00008514 
       2665.51267226           0.99998428           0.00008514 
       2665.51406115           1.00004176           0.00008514 
       2665.51545005           0.99976465           0.00008514 
       2665.51683895           0.99961008           0.00008514 
       2665.51822784           1.00032683           0.00008514 
       2665.51961674           0.99989825           0.00008514 
       2665.52100563           1.00004380           0.00008514 
       2665.52239453           1.00020829           0.00008514 
       2665.52378342           1.00069739           0.00008514 
       2665.52517232           1.00027263           0.00008514 
       2665.52656121           1.00005912           0.00008514 
       2665.52795011           1.00022335           0.00008514 
       2665.52933900           0.99974758           0.00008514 
       2665.53072790           0.99961654           0.00008514 
       2665.53211680           1.00037392           0.00008514 
       2665.53350569           1.00013131           0.00008514 
       2665.53489459           0.99949877           0.00008514 
       2665.53628348           1.00001794           0.00008514 
       2665.53767238           1.00084391           0.00008514 
       2665.53906127           0.99985234           0.00008514 
       2665.54045017           0.99989254           0.00008514 
       2665.54183906           1.00024292           0.00008514 
       2665.54322796           1.00001352           0.00008514 
       2665.54461685           0.99982325           0.00008514 
       2665.54600575           1.00045421           0.00008514 
       2665.54739464           0.99976977           0.00008514 
       2665.54878354           1.00038574           0.00008514 
       2665.55017243           0.99948716           0.00008514 
       2665.55156133           0.99989697           0.00008514 
       2665.55295023           0.99892420           0.00008514 
       2665.55433912           0.99964873           0.00008514 
       2665.55572802           1.00049327           0.00008514 
       2665.55711691           1.00003302           0.00008514 
       2665.55850581           1.00027572           0.00008514 
       2665.55989470           0.99943317           0.00008514 
       2665.56128360           0.99977511           0.00008514 
       2665.56267249           0.99985099           0.00008514 
       2665.56406139           1.00039101           0.00008514 
       2665.56545028           1.00040042           0.00008514 
       2665.56683918           0.99933630           0.00008514 
       2665.56822807           0.99944670           0.00008514 
       2665.56961697           1.00022559           0.00008514 
       2665.57100587           1.00049011           0.00008514 
       2665.57239476           1.00035245           0.00008514 
       2665.57378366           0.99972113           0.00008514 
       2665.57517255           1.00002685           0.00008514 
       2665.57656145           0.99972094           0.00008514 
       2665.57795034           0.99919305           0.00008514 
       2665.57933924           1.00034986           0.00008514 
       2665.58072813           1.00020449           0.00008514 
       2665.58211703           1.00145729           0.00008514 
       2665.58350592           0.99992041           0.00008514 
       2665.58489482           0.99943005           0.00008514 
       2665.58628371           1.00003908           0.00008514 
       2665.58767261           1.00004880           0.00008514 
       2665.58906150           0.99993724           0.00008514 
       2665.59045040           1.00012652           0.00008514 
       2665.59183930           1.00021408           0.00008514 
       2665.59322819           0.99953631           0.00008514 
       2665.59461709           1.00062436           0.00008514 
       2665.59600598           0.99997565           0.00008514 
       2665.59739488           1.00045264           0.00008514 
       2665.59878377           0.99961333           0.00008514 
       2665.60017267           1.00001129           0.00008514 
       2665.60156156           1.00025449           0.00008514 
       2665.60295046           0.99959303           0.00008514 
       2665.60433935           0.99969302           0.00008514 
       2665.60572825           1.00083777           0.00008514 


==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

